Frustratingly Simple Black-Box Adaptation of Language Models via Logit Bias

Many organizations aim to adapt language models for internal use, both to improve performance on domain-specific tasks and to address privacy concerns around sensitive data. However, such adaptation remains non-trivial: it often requires operationally challenging fine-tuning of open-source models or ad hoc prompt optimization. We study a minimal alternative based on a simple API-level control: allowing users to bias the model's logits with a user-defined vector. We develop a black-box method for learning a single context-independent logit-bias vector, added at every decoding step, without modifying model weights or requiring gradients. Starting from a KL-regularized reinforcement learning (RL) objective, we characterize when such a fixed logit-bias vector can approximate the optimal prefix-dependent correction and derive a closed-form inverse-propensity estimator from rollouts, rewards, and token probabilities. Empirically, this simple decoding-time intervention improves over base models on mathematical and reasoning benchmarks while using far fewer trainable parameters than conventional fine-tuning. Our results suggest that learned logit bias is a lightweight mechanism for adapting language models under minimal access requirements.

==> data/accuracy_score_promoted.tsv <==
bin_center	count
0.01	84
0.03	11
0.05	8
0.07	8
0.09	2
0.11	2
0.13	5
0.15	0
0.17	2
0.19	2
0.21	0
0.23	0
0.25	1
0.27	0
0.29	1
0.31	1
0.33	1
0.35	0
0.37	1
0.39	0
0.41	0
0.43	1
0.45	0
0.47	0
0.49	0
0.51	0
0.53	0
0.55	0
0.57	0
0.59	0
0.61	0
0.63	0
0.65	0
0.67	0
0.69	0
0.71	0
0.73	0
0.75	0
0.77	0
0.79	0
0.81	0
0.83	0
0.85	0
0.87	0
0.89	0
0.91	0
0.93	0
0.95	0
0.97	0
0.99	0
1.01	2
1.03	0
1.05	0
1.07	0
1.09	0
1.11	0
1.13	0
1.15	0
1.17	1
1.19	0
1.21	0
1.23	0
1.25	0
1.27	0
1.29	0
1.31	0
1.33	0
1.35	0
1.37	1
1.39	0
1.41	0
1.43	0
1.45	0
1.47	1
1.49	0
1.51	0
1.53	0
1.55	0
1.57	0
1.59	0
1.61	0
1.63	0
1.65	0
1.67	0
1.69	0
1.71	0
1.73	0
1.75	0
1.77	0
1.79	0
1.81	0
1.83	0
1.85	0
1.87	0
1.89	0
1.91	0
1.93	0
1.95	0
1.97	0
1.99	0
2.01	0
2.03	0
2.05	0
2.07	0
2.09	0
2.11	0
2.13	0
2.15	1
2.17	0
2.19	0
2.21	0
2.23	0
2.25	0
2.27	0
2.29	0
2.31	0
2.33	0
2.35	0
2.37	0
2.39	0
2.41	0
2.43	0
2.45	0
2.47	0
2.49	0
2.51	0
2.53	0
2.55	0
2.57	0
2.59	0
2.61	0
2.63	0
2.65	0
2.67	0
2.69	0
2.71	0
2.73	0
2.75	0
2.77	0
2.79	0
2.81	0
2.83	0
2.85	1


==> data/accuracy_score_suppressed.tsv <==
bin_center	count
-3.365	1
-3.355	0
-3.345	0
-3.335	0
-3.325	0
-3.315	0
-3.305	0
-3.295	0
-3.285	0
-3.275	0
-3.265	0
-3.255	0
-3.245	0
-3.235	0
-3.225	0
-3.215	0
-3.205	0
-3.195	0
-3.185	0
-3.175	0
-3.165	0
-3.155	0
-3.145	0
-3.135	0
-3.125	0
-3.115	0
-3.105	0
-3.095	0
-3.085	1
-3.075	0
-3.065	0
-3.055	0
-3.045	0
-3.035	0
-3.025	1
-3.015	0
-3.005	0
-2.995	0
-2.985	0
-2.975	0
-2.965	0
-2.955	0
-2.945	0
-2.935	0
-2.925	0
-2.915	0
-2.905	0
-2.895	0
-2.885	0
-2.875	0
-2.865	0
-2.855	0
-2.845	0
-2.835	0
-2.825	0
-2.815	0
-2.805	0
-2.795	0
-2.785	0
-2.775	0
-2.765	0
-2.755	0
-2.745	0
-2.735	0
-2.725	0
-2.715	0
-2.705	0
-2.695	0
-2.685	0
-2.675	0
-2.665	0
-2.655	0
-2.645	0
-2.635	0
-2.625	0
-2.615	0
-2.605	0
-2.595	0
-2.585	0
-2.575	0
-2.565	0
-2.555	0
-2.545	0
-2.535	0
-2.525	0
-2.515	0
-2.505	0
-2.495	0
-2.485	0
-2.475	0
-2.465	0
-2.455	0
-2.445	0
-2.435	0
-2.425	0
-2.415	0
-2.405	0
-2.395	0
-2.385	0
-2.375	0
-2.365	0
-2.355	0
-2.345	0
-2.335	0
-2.325	0
-2.315	1
-2.305	0
-2.295	0
-2.285	0
-2.275	0
-2.265	0
-2.255	0
-2.245	0
-2.235	0
-2.225	0
-2.215	0
-2.205	0
-2.195	0
-2.185	0
-2.175	0
-2.165	0
-2.155	0
-2.145	0
-2.135	0
-2.125	1
-2.115	0
-2.105	0
-2.095	0
-2.085	0
-2.075	1
-2.065	0
-2.055	0
-2.045	0
-2.035	0
-2.025	0
-2.015	0
-2.005	0
-1.995	0
-1.985	0
-1.975	0
-1.965	0
-1.955	0
-1.945	0
-1.935	0
-1.925	0
-1.915	0
-1.905	0
-1.895	0
-1.885	0
-1.875	1
-1.865	1
-1.855	0
-1.845	0
-1.835	0
-1.825	0
-1.815	1
-1.805	0
-1.795	0
-1.785	0
-1.775	1
-1.765	1
-1.755	1
-1.745	1
-1.735	0
-1.725	0
-1.715	0
-1.705	0
-1.695	1
-1.685	0
-1.675	0
-1.665	0
-1.655	0
-1.645	0
-1.635	0
-1.625	0
-1.615	1
-1.605	0
-1.595	0
-1.585	0
-1.575	1
-1.565	0
-1.555	1
-1.545	0
-1.535	1
-1.525	0
-1.515	1
-1.505	0
-1.495	0
-1.485	0
-1.475	0
-1.465	0
-1.455	0
-1.445	1
-1.435	1
-1.425	1
-1.415	0
-1.405	0
-1.395	0
-1.385	0
-1.375	1
-1.365	1
-1.355	0
-1.345	0
-1.335	2
-1.325	1
-1.315	0
-1.305	1
-1.295	0
-1.285	1
-1.275	0
-1.265	0
-1.255	0
-1.245	0
-1.235	1
-1.225	0
-1.215	0
-1.205	1
-1.195	2
-1.185	2
-1.175	4
-1.165	1
-1.155	0
-1.145	0
-1.135	1
-1.125	0
-1.115	3
-1.105	1
-1.095	0
-1.085	1
-1.075	3
-1.065	1
-1.055	1
-1.045	1
-1.035	0
-1.025	2
-1.015	3
-1.005	2
-0.995	2
-0.985	1
-0.975	2
-0.965	2
-0.955	2
-0.945	3
-0.935	4
-0.925	1
-0.915	3
-0.905	2
-0.895	4
-0.885	2
-0.875	7
-0.865	5
-0.855	2
-0.845	7
-0.835	1
-0.825	4
-0.815	2
-0.805	4
-0.795	3
-0.785	5
-0.775	6
-0.765	7
-0.755	5
-0.745	6
-0.735	3
-0.725	5
-0.715	4
-0.705	8
-0.695	6
-0.685	3
-0.675	4
-0.665	5
-0.655	4
-0.645	5
-0.635	3
-0.625	6
-0.615	9
-0.605	8
-0.595	11
-0.585	8
-0.575	11
-0.565	7
-0.555	17
-0.545	13
-0.535	15
-0.525	10
-0.515	8
-0.505	13
-0.495	12
-0.485	14
-0.475	10
-0.465	12
-0.455	12
-0.445	21
-0.435	18
-0.425	14
-0.415	27
-0.405	14
-0.395	16
-0.385	13
-0.375	24
-0.365	19
-0.355	20
-0.345	34
-0.335	18
-0.325	21
-0.315	22
-0.305	30
-0.295	20
-0.285	37
-0.275	32
-0.265	39
-0.255	31
-0.245	35
-0.235	49
-0.225	55
-0.215	55
-0.205	60
-0.195	59
-0.185	61
-0.175	71
-0.165	90
-0.155	77
-0.145	72
-0.135	88
-0.125	98
-0.115	108
-0.105	141
-0.095	142
-0.085	140
-0.075	161
-0.065	217
-0.055	227
-0.045	272
-0.035	293
-0.025	364
-0.015	444
-0.005	1356


==> data/compression_score_promoted.tsv <==
bin_center	count
0.01	70
0.03	15
0.05	14
0.07	9
0.09	2
0.11	1
0.13	7
0.15	0
0.17	3
0.19	0
0.21	0
0.23	1
0.25	4
0.27	1
0.29	0
0.31	1
0.33	0
0.35	1
0.37	1
0.39	0
0.41	1
0.43	0
0.45	0
0.47	0
0.49	0
0.51	0
0.53	0
0.55	0
0.57	0
0.59	1
0.61	0
0.63	0
0.65	0
0.67	0
0.69	0
0.71	0
0.73	0
0.75	0
0.77	0
0.79	1
0.81	0
0.83	1
0.85	0
0.87	0
0.89	0
0.91	1
0.93	0
0.95	0
0.97	0
0.99	0
1.01	0
1.03	0
1.05	0
1.07	0
1.09	0
1.11	0
1.13	0
1.15	0
1.17	1
1.19	0
1.21	0
1.23	0
1.25	0
1.27	0
1.29	0
1.31	1
1.33	0
1.35	0
1.37	1
1.39	0
1.41	1
1.43	0
1.45	0
1.47	0
1.49	0
1.51	0
1.53	0
1.55	0
1.57	0
1.59	0
1.61	0
1.63	0
1.65	0
1.67	0
1.69	0
1.71	0
1.73	0
1.75	0
1.77	0
1.79	0
1.81	0
1.83	0
1.85	0
1.87	0
1.89	0
1.91	0
1.93	0
1.95	0
1.97	0
1.99	0
2.01	0
2.03	0
2.05	0
2.07	0
2.09	0
2.11	0
2.13	0
2.15	0
2.17	0
2.19	0
2.21	0
2.23	0
2.25	0
2.27	0
2.29	0
2.31	0
2.33	0
2.35	0
2.37	0
2.39	0
2.41	0
2.43	0
2.45	1
2.47	0
2.49	0
2.51	0
2.53	0
2.55	0
2.57	0
2.59	0
2.61	0
2.63	0
2.65	0
2.67	0
2.69	0
2.71	0
2.73	0
2.75	0
2.77	0
2.79	1


==> data/compression_score_suppressed.tsv <==
bin_center	count
-2.855	1
-2.845	0
-2.835	0
-2.825	0
-2.815	0
-2.805	0
-2.795	0
-2.785	0
-2.775	0
-2.765	1
-2.755	0
-2.745	0
-2.735	0
-2.725	0
-2.715	0
-2.705	0
-2.695	0
-2.685	0
-2.675	0
-2.665	0
-2.655	0
-2.645	0
-2.635	0
-2.625	0
-2.615	0
-2.605	0
-2.595	0
-2.585	0
-2.575	0
-2.565	0
-2.555	0
-2.545	0
-2.535	0
-2.525	0
-2.515	0
-2.505	0
-2.495	0
-2.485	0
-2.475	0
-2.465	0
-2.455	0
-2.445	0
-2.435	0
-2.425	0
-2.415	0
-2.405	0
-2.395	0
-2.385	0
-2.375	0
-2.365	0
-2.355	0
-2.345	0
-2.335	0
-2.325	0
-2.315	0
-2.305	0
-2.295	0
-2.285	0
-2.275	0
-2.265	0
-2.255	0
-2.245	0
-2.235	0
-2.225	0
-2.215	0
-2.205	0
-2.195	0
-2.185	0
-2.175	0
-2.165	0
-2.155	0
-2.145	0
-2.135	0
-2.125	0
-2.115	0
-2.105	0
-2.095	0
-2.085	0
-2.075	0
-2.065	0
-2.055	0
-2.045	0
-2.035	0
-2.025	0
-2.015	0
-2.005	0
-1.995	0
-1.985	0
-1.975	0
-1.965	0
-1.955	0
-1.945	0
-1.935	0
-1.925	0
-1.915	0
-1.905	0
-1.895	0
-1.885	0
-1.875	0
-1.865	0
-1.855	0
-1.845	0
-1.835	1
-1.825	0
-1.815	0
-1.805	0
-1.795	0
-1.785	0
-1.775	0
-1.765	0
-1.755	0
-1.745	0
-1.735	0
-1.725	0
-1.715	0
-1.705	0
-1.695	0
-1.685	0
-1.675	0
-1.665	0
-1.655	0
-1.645	0
-1.635	0
-1.625	1
-1.615	0
-1.605	0
-1.595	0
-1.585	0
-1.575	0
-1.565	0
-1.555	0
-1.545	0
-1.535	0
-1.525	0
-1.515	0
-1.505	0
-1.495	0
-1.485	0
-1.475	0
-1.465	1
-1.455	1
-1.445	0
-1.435	0
-1.425	0
-1.415	0
-1.405	0
-1.395	0
-1.385	0
-1.375	0
-1.365	0
-1.355	0
-1.345	0
-1.335	0
-1.325	0
-1.315	0
-1.305	0
-1.295	0
-1.285	0
-1.275	0
-1.265	0
-1.255	0
-1.245	0
-1.235	0
-1.225	1
-1.215	0
-1.205	0
-1.195	0
-1.185	0
-1.175	1
-1.165	0
-1.155	0
-1.145	0
-1.135	0
-1.125	0
-1.115	0
-1.105	0
-1.095	0
-1.085	0
-1.075	0
-1.065	1
-1.055	0
-1.045	1
-1.035	0
-1.025	0
-1.015	0
-1.005	0
-0.995	1
-0.985	0
-0.975	3
-0.965	2
-0.955	1
-0.945	0
-0.935	0
-0.925	0
-0.915	1
-0.905	0
-0.895	2
-0.885	0
-0.875	0
-0.865	1
-0.855	0
-0.845	4
-0.835	2
-0.825	2
-0.815	2
-0.805	0
-0.795	0
-0.785	1
-0.775	2
-0.765	4
-0.755	2
-0.745	1
-0.735	1
-0.725	0
-0.715	0
-0.705	1
-0.695	0
-0.685	2
-0.675	3
-0.665	0
-0.655	2
-0.645	4
-0.635	2
-0.625	3
-0.615	4
-0.605	3
-0.595	5
-0.585	5
-0.575	5
-0.565	4
-0.555	5
-0.545	2
-0.535	6
-0.525	8
-0.515	6
-0.505	5
-0.495	5
-0.485	4
-0.475	7
-0.465	5
-0.455	11
-0.445	3
-0.435	5
-0.425	7
-0.415	9
-0.405	7
-0.395	7
-0.385	7
-0.375	12
-0.365	7
-0.355	5
-0.345	17
-0.335	10
-0.325	8
-0.315	17
-0.305	21
-0.295	15
-0.285	20
-0.275	23
-0.265	21
-0.255	17
-0.245	21
-0.235	33
-0.225	24
-0.215	31
-0.205	31
-0.195	31
-0.185	46
-0.175	43
-0.165	47
-0.155	51
-0.145	48
-0.135	62
-0.125	64
-0.115	78
-0.105	71
-0.095	90
-0.085	107
-0.075	99
-0.065	125
-0.055	156
-0.045	220
-0.035	237
-0.025	308
-0.015	385
-0.005	1228

